A Reduced Basis Method for the Hamilton-Jacobi-Bellman Equation with Application to the European Union Emission Trading Scheme

This paper draws on two sources of motivation: (1) The European Union Emission Trading Scheme (EU-ETS) aims at limiting the overall emissions of greenhouse gases. The optimal abatement strategy of companies for the use of emission permits can be described as the viscosity solution of a Hamilton-Jacobi-Bellman (HJB) equation. It is a question of general interest, how regulatory constraints can be set within the EU-ETS in order to reach certain political goals such as a good balance of emission reduction and economical growth. Such regulatory constraints can be modeled as parameters within the HJB equation. (2) The EU-ETS is just one example where one is interested in solving a parameterized HJB equation often for different values of the parameters (e.g.\ to optimize their values with respect to a given target functional). The Reduced Basis Method (RBM) is by now a well-established numerical method to efficiently solve parameterized partial differential equations. However, to the best of our knowledge, an RBM for the HJB equation is not known so far and of (mathematical) interest by its own, since the HJB equation is of hyperbolic type which is in general a nontrivial task for model reduction. We analyze and realize a RBM for the HJB equation. In particular, we construct an online-efficient error estimator for this nonlinear problem using the Brezzi-Rapaz-Raviart (RBB) theory as well as numerical algorithms for the involved parameter-dependent constants. Numerical experiments are presented.

==> BRR_beta_SCM_testB__10_effektivitaet.txt <==
N eff
1 NaN
2 2.0468
3 2.07522
4 2.09518
5 2.10984
6 NaN
7 2.17121
8 2.21976
9 2.26825
10 2.31362
11 2.35566
12 2.39357
13 2.42696
14 2.458
15 NaN
16 2.55657
17 2.63388
18 2.71536
19 2.79924
20 2.88341
21 2.9659
22 3.04431
23 3.11659
24 3.18106
25 3.23667
26 3.28326
27 3.32133
28 3.35242
29 3.37802
30 3.4008
31 3.42185
32 NaN
33 3.54968
34 3.64994
35 3.74901
36 3.84275
37 3.9281
38 4.00268
39 4.06562
40 4.11617
41 4.15602
42 4.18497
43 4.21137
44 NaN
45 4.34272
46 4.4674
47 4.59211
48 4.71242
49 4.8269
50 4.92957
51 5.01563
52 5.08373
53 5.1309
54 5.15972
55 5.17069
56 5.16858
57 5.15383
58 NaN
59 5.28214
60 5.4407
61 5.59444
62 5.74216
63 5.87925
64 5.9957
65 6.08543
66 6.14262
67 6.16541
68 6.15707
69 6.12355
70 6.07261
71 6.0174
72 NaN
73 6.11901
74 6.29064
75 6.46507
76 6.62406
77 6.75593
78 6.847
79 6.88797
80 6.87552
81 6.81426
82 6.7128
83 6.60722
84 NaN
85 6.67951
86 6.91391
87 7.15374
88 7.37877
89 7.55242
90 7.64075
91 7.61724
92 7.48493
93 7.27432
94 7.02969
95 NaN
96 7.06602
97 7.34235
98 7.48405
99 7.34698
100 NaN


==> BRR_beta_SCM_testB__10_err_est.txt <==
mu tau err_est err res
1 0 0 4.85421e-12 0
2 0.0441838 0.00844652 0.00412669 0.00115009
3 0.0570115 0.0109159 0.00526011 0.00147876
4 0.0486358 0.00926594 0.00442249 0.00125447
5 0.0273775 0.00516689 0.00244895 0.000700576
6 0 0 1.32376e-11 0
7 0.0281937 0.00526238 0.00242372 0.000705379
8 0.0531381 0.00991145 0.00446511 0.00131066
9 0.0718856 0.0133672 0.00589321 0.00174498
10 0.0824214 0.0152354 0.0065851 0.00196602
11 0.0836897 0.0153298 0.00650763 0.00195896
12 0.0753943 0.0136422 0.00569951 0.0017297
13 0.0579292 0.0103242 0.00425395 0.00130121
14 0.0323216 0.00565946 0.00230247 0.000710149
15 0.00100492 0.000172581 8.40032e-12 2.15792e-05
16 0.0371425 0.00636181 0.00248842 0.000778946
17 0.0770071 0.0131671 0.00499915 0.00157624
18 0.117371 0.0200382 0.00737955 0.0023435
19 0.155986 0.0265806 0.00949563 0.00303665
20 0.1907 0.0324028 0.0112377 0.0036181
21 0.219591 0.037145 0.012524 0.00405892
22 0.241024 0.0404982 0.0133029 0.00433897
23 0.253759 0.042239 0.0135529 0.00444801
24 0.256995 0.0422489 0.0132814 0.00438522
25 0.25041 0.0405299 0.0125221 0.00415874
26 0.234181 0.037205 0.0113317 0.00378479
27 0.208963 0.0325002 0.0097853 0.00328617
28 0.17589 0.0267237 0.00797146 0.00269126
29 0.136476 0.0202249 0.00598722 0.0020316
30 0.0926048 0.0133744 0.00393273 0.00134113
31 0.0463554 0.00652327 0.00190636 0.000653105
32 0.00111324 0.000152748 1.86873e-11 1.52588e-05
33 0.0442284 0.00605178 0.00170488 0.000589787
34 0.0840484 0.0114629 0.00314057 0.00109044
35 0.117524 0.0159544 0.00425562 0.00148356
36 0.142939 0.0192767 0.00501639 0.00175576
37 0.158954 0.0212424 0.00540781 0.00190001
38 0.164686 0.0217473 0.00543317 0.00191581
39 0.159788 0.020788 0.00511312 0.00180924
40 0.144415 0.0184565 0.00448389 0.00159175
41 0.119311 0.0149407 0.00359496 0.00128028
42 0.0856557 0.010488 0.00250611 0.000894951
43 0.0452396 0.00540852 0.00128427 0.0004603
44 0 0 1.76721e-11 0
45 0.0475525 0.00554074 0.00127587 0.000459033
46 0.094966 0.0110596 0.00247563 0.000893128
47 0.139598 0.0162458 0.00353776 0.00127928
48 0.178863 0.0207799 0.0044096 0.00159744
49 0.210531 0.0243737 0.00504956 0.00183277
50 0.232563 0.0267614 0.00542874 0.00197376
51 0.243377 0.0277461 0.00553192 0.00201404
52 0.242037 0.0272383 0.00535794 0.00195336
53 0.228066 0.0252408 0.00491938 0.00179536
54 0.201789 0.0218857 0.00424164 0.00154973
55 0.164024 0.0173811 0.00336146 0.00122916
56 0.116334 0.0120169 0.00232498 0.000850806
57 0.0607578 0.00610896 0.00118533 0.000433736
58 0 0 3.20808e-12 0
59 0.0630189 0.00619033 0.00117193 0.000428878
60 0.125259 0.0123651 0.0022727 0.000832548
61 0.18324 0.018174 0.00324858 0.0011897
62 0.233818 0.0232697 0.00405242 0.00148317
63 0.274189 0.0273147 0.00464594 0.00169956
64 0.301796 0.0299874 0.00500149 0.00182832
65 0.314781 0.0310564 0.0051034 0.00186413
66 0.311901 0.0303983 0.00494875 0.0018059
67 0.292739 0.0280377 0.00454758 0.00165746
68 0.25781 0.0241507 0.00392243 0.00142766
69 0.208482 0.0190281 0.00310736 0.00112936
70 0.146971 0.0130343 0.00214641 0.000778946
71 0.0763243 0.00656797 0.0010915 0.000395847
72 0 0 1.15267e-11 0
73 0.0775647 0.00653546 0.00106806 0.000385417
74 0.151787 0.0129146 0.00205299 0.000738437
75 0.218298 0.0187392 0.00289853 0.00103995
76 0.272584 0.0235473 0.00355482 0.0012718
77 0.310747 0.0268974 0.00398131 0.00142022
78 0.329536 0.0284098 0.00414923 0.00147553
79 0.326692 0.0278531 0.00404373 0.00143335
80 0.301115 0.0252011 0.00366534 0.00129475
81 0.253093 0.0206534 0.0030309 0.0010667
82 0.184356 0.0145911 0.00217363 0.000761718
83 0.0986512 0.00754786 0.00114237 0.000399652
84 0 0 1.57937e-11 0
85 0.104788 0.00787585 0.00117911 0.000408297
86 0.208552 0.015989 0.00231259 0.000797117
87 0.303175 0.0237111 0.0033145 0.00113686
88 0.380421 0.0302573 0.00410059 0.00139974
89 0.432124 0.0346995 0.00459448 0.00156036
90 0.451386 0.0361755 0.00473455 0.00159977
91 0.432956 0.0341367 0.0044815 0.0015063
92 0.374525 0.0286412 0.00382652 0.00127928
93 0.277626 0.0203667 0.0027998 0.000931161
94 0.148674 0.0103995 0.00147937 0.00048971
95 0.00816923 0.000545534 1.79475e-11 2.6429e-05
96 0.14791 0.0101603 0.00143792 0.00047006
97 0.26647 0.0187944 0.00255973 0.000831989
98 0.316838 0.0225144 0.00300831 0.000972022
99 0.24903 0.017166 0.00233647 0.000750788
100 0.00728261 0.000465324 2.25378e-11 2.15792e-05


==> BRR_beta_SCM_testB__10basen_all.txt <==
mu beta betaSCM
1 0.137823 -0.644898 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823 0.137823
2 0.1377 -0.640547 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139 0.121139
3 0.137457 -0.636056 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929 0.104929
4 0.137073 -0.631424 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919 0.0891919
5 0.13653 -0.626651 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.073924 0.104854 0.104854 0.104854 0.104854
6 0.135835 -0.621738 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.0591218 0.120109 0.120109 0.120109 0.120109
7 0.135 -0.616686 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.0447801 0.135 0.135 0.135 0.135
8 0.134042 -0.611495 0.0308926 0.0308926 0.0308926 0.0308926 0.0308926 0.0308926 0.0308926 0.0466985 0.0466985 0.0466985 0.0466985 0.0466985 0.0466985 0.120665 0.120665 0.120665 0.120665
9 0.132976 -0.606167 0.0174522 0.0174522 0.0174522 0.0174522 0.0174522 0.0174522 0.0174522 0.060798 0.060798 0.060798 0.060798 0.060798 0.060798 0.106654 0.106654 0.106654 0.106654
10 0.131817 -0.600703 0.00445071 0.00445071 0.00445071 0.00445071 0.00445071 0.00445071 0.00445071 0.0745995 0.0745995 0.0745995 0.0745995 0.0745995 0.0745995 0.0929882 0.0929882 0.0929882 0.0929882
11 0.13058 -0.595106 -0.00812074 -0.00812074 -0.00812074 -0.00812074 -0.00812074 -0.00812074 -0.00812074 0.0880855 0.0880855 0.0880855 0.0880855 0.0880855 0.0880855 0.0880855 0.0880855 0.0880855 0.0880855
12 0.129275 -0.589378 -0.0202717 -0.0202717 -0.0202717 -0.0202717 -0.0202717 -0.0202717 -0.0202717 0.101063 0.101063 0.101063 0.101063 0.101063 0.101063 0.101063 0.101063 0.101063 0.101063
13 0.127916 -0.583521 -0.0320123 -0.0320123 -0.0320123 -0.0320123 -0.0320123 -0.0320123 -0.0320123 0.113833 0.113833 0.113833 0.113833 0.113833 0.113833 0.113833 0.113833 0.113833 0.113833
14 0.126511 -0.577538 -0.0433532 -0.0433532 -0.0433532 -0.0433532 -0.0433532 -0.0433532 -0.0433532 0.126511 0.126511 0.126511 0.126511 0.126511 0.126511 0.126511 0.126511 0.126511 0.126511
15 0.125069 -0.571431 -0.0543055 -0.0543055 -0.0543055 -0.0258413 -0.0258413 -0.0258413 -0.0258413 0.114496 0.114496 0.114496 0.114496 0.114496 0.114496 0.114496 0.114496 0.114496 0.114496
16 0.1236 -0.565324 -0.0653399 -0.0653399 -0.0653399 -0.014155 -0.014155 -0.014155 -0.014155 0.102621 0.102621 0.102621 0.102621 0.102621 0.102621 0.102621 0.102621 0.102621 0.102621
17 0.122108 -0.559089 -0.0759626 -0.0759626 -0.0759626 -0.00250568 -0.00250568 -0.00250568 -0.00250568 0.0907556 0.0907556 0.0907556 0.0907556 0.0907556 0.0907556 0.0907556 0.0907556 0.0907556 0.0907556
18 0.120601 -0.552728 -0.0861757 -0.0861757 -0.0861757 0.00903706 0.00903706 0.00903706 0.00903706 0.0789828 0.0789828 0.0789828 0.0789828 0.0789828 0.0789828 0.0789828 0.0807537 0.0807537 0.0807537
19 0.119084 -0.546243 -0.0959841 -0.0959841 -0.0959841 0.0205 0.0205 0.0205 0.0205 0.0673301 0.0673301 0.0673301 0.0673301 0.0673301 0.0673301 0.0673301 0.0926368 0.0926368 0.0926368
20 0.117561 -0.539636 -0.105395 -0.105395 -0.105395 0.0317756 0.0317756 0.0317756 0.0317756 0.055824 0.055824 0.055824 0.055824 0.055824 0.055824 0.055824 0.104406 0.104406 0.104406
21 0.116037 -0.532909 -0.114419 -0.114419 -0.114419 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.0429111 0.116037 0.116037 0.116037
22 0.114515 -0.526066 -0.123068 -0.123068 -0.123068 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.0539507 0.105276 0.105276 0.105276
23 0.112998 -0.519111 -0.131355 -0.131355 -0.131355 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0644265 0.0946999 0.0946999 0.0946999
24 0.111489 -0.512048 -0.139297 -0.139297 -0.139297 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441 0.0748441
25 0.10999 -0.504884 -0.14691 -0.14691 -0.14691 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338 0.0854338
26 0.108504 -0.497622 -0.154212 -0.154212 -0.154212 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712 0.0961712
27 0.107031 -0.490271 -0.161224 -0.161788 -0.161788 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031 0.107031
28 0.105574 -0.482834 -0.167965 -0.152596 -0.152596 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876 0.0968876
29 0.104133 -0.47532 -0.174455 -0.14324 -0.14324 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817 0.0866817
30 0.102711 -0.467734 -0.180714 -0.133735 -0.133735 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385 0.0764385
31 0.101307 -0.460083 -0.186763 -0.124103 -0.124103 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.0661829 0.064815 0.064815
32 0.0999229 -0.452374 -0.192622 -0.114359 -0.114359 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0559392 0.0754939 0.0754939
33 0.0985589 -0.445291 -0.200727 -0.104507 -0.104507 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0457307 0.0863002 0.0863002
34 0.0972155 -0.438122 -0.208499 -0.094562 -0.094562 0.0355798 0.0355798 0.0355798 0.036677 0.036677 0.036677 0.036677 0.036677 0.036677 0.036677 0.036677 0.036677 0.0972155 0.0972155
35 0.0958931 -0.430866 -0.215937 -0.0847473 -0.0847473 0.0255075 0.0255075 0.0255075 0.047393 0.047393 0.047393 0.047393 0.047393 0.047393 0.047393 0.047393 0.047393 0.0870962 0.0870962
36 0.0945921 -0.423524 -0.223039 -0.074998 -0.074998 0.0155337 0.0155337 0.0155337 0.0581767 0.0581767 0.0581767 0.0581767 0.0581767 0.0581767 0.0581767 0.0581767 0.0581767 0.0769032 0.0769032
37 0.0933126 -0.416096 -0.229809 -0.0651859 -0.0651859 0.00487547 0.00487547 0.00487547 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179 0.0690179
38 0.0920548 -0.408584 -0.236251 -0.0553564 -0.0553564 -0.00583631 -0.00583631 -0.00583631 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033 0.0799033
39 0.0908188 -0.400991 -0.242372 -0.0458619 -0.0458619 -0.0458619 -0.0458619 -0.0458619 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188 0.0908188
40 0.0896045 -0.393319 -0.248184 -0.0362014 -0.0362014 -0.0362014 -0.0362014 -0.0362014 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822 0.0807822
41 0.0884119 -0.385572 -0.253698 -0.0263842 -0.0263842 -0.0263842 -0.0263842 -0.0263842 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375 0.0707375
42 0.0872409 -0.377753 -0.258928 -0.0164206 -0.0164206 -0.0164206 -0.0164206 -0.0164206 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966 0.0606966
43 0.0860914 -0.369868 -0.263892 -0.00632212 -0.00632212 -0.00632212 -0.00632212 -0.00632212 0.0506704 0.0506704 0.0506704 0.0506704 0.0506704 0.062549 0.062549 0.062549 0.062549 0.062549 0.062549
44 0.0849631 -0.361921 -0.268607 0.00389854 0.00389854 0.00389854 0.00389854 0.00389854 0.0406686 0.0406686 0.0406686 0.0406686 0.0406686 0.0731709 0.0731709 0.0731709 0.0731709 0.0731709 0.0731709
45 0.083856 -0.353921 -0.273109 0.0142278 0.0142278 0.0142278 0.0142278 0.0142278 0.0142278 0.0142278 0.0142278 0.0142278 0.0142278 0.083856 0.083856 0.083856 0.083856 0.083856 0.083856
46 0.0827697 -0.345871 -0.277402 0.0246514 0.0246514 0.0246514 0.0246514 0.0246514 0.0246514 0.0246514 0.0246514 0.0246514 0.0246514 0.0739387 0.0739387 0.0739387 0.0739387 0.0739387 0.0739387
47 0.081704 -0.337777 -0.281506 0.0351542 0.0351542 0.0351542 0.0351542 0.0351542 0.0351542 0.0351542 0.0351542 0.0351542 0.0351542 0.0639338 0.0639338 0.0639338 0.0639338 0.0639338 0.0639338
48 0.0806586 -0.329646 -0.285446 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206 0.0457206
49 0.0796332 -0.321485 -0.289244 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347 0.0563347
50 0.0786276 -0.313301 -0.292924 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801 0.0669801
51 0.0776413 -0.305101 -0.305101 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413 0.0776413
52 0.0766742 -0.296892 -0.296892 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057 0.0678057
53 0.0757257 -0.288682 -0.288682 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857 0.0579857
54 0.0747957 -0.280477 -0.280477 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984 0.0481984
55 0.0738837 -0.272285 -0.272285 0.0384603 0.0384603 0.0384603 0.0384603 0.0384603 0.0384603 0.0384603 0.0384603 0.0411248 0.0411248 0.0411248 0.0411248 0.0411248 0.0411248 0.0411248 0.0411248
56 0.0729894 -0.264113 -0.264113 0.0287873 0.0287873 0.0287873 0.0287873 0.0287873 0.0287873 0.0287873 0.0287873 0.0512356 0.0512356 0.0512356 0.0512356 0.0512356 0.0512356 0.0512356 0.0512356
57 0.0721125 -0.255967 -0.255967 0.0191945 0.0191945 0.0191945 0.0191945 0.0191945 0.0191945 0.0191945 0.0191945 0.0612821 0.0612821 0.0612821 0.0612821 0.0612821 0.0612821 0.0612821 0.0612821
58 0.0712526 -0.247853 -0.247853 0.00969622 0.00969622 0.00969622 0.00969622 0.0103994 0.0103994 0.0103994 0.0103994 0.0712526 0.0712526 0.0712526 0.0712526 0.0712526 0.0712526 0.0712526 0.0712526
59 0.0704093 -0.24308 -0.24308 0.000305535 0.000305535 0.000305535 0.000305535 0.0199775 0.0199775 0.0199775 0.0199775 0.0621615 0.0621615 0.0621615 0.0621615 0.0621615 0.0621615 0.0621615 0.0621615
60 0.0695823 -0.238199 -0.238199 -0.0089654 -0.0089654 -0.0089654 -0.0089654 0.0294697 0.0294697 0.0294697 0.0294697 0.0531742 0.0531742 0.0531742 0.0531742 0.0531742 0.0531742 0.0531742 0.0531742
61 0.0687713 -0.233204 -0.233204 -0.0181057 -0.0181057 -0.0181057 -0.0181057 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679 0.0388679
62 0.0679759 -0.228092 -0.228092 -0.0271055 -0.0271055 -0.0271055 -0.0271055 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647 0.0481647
63 0.0671957 -0.222857 -0.222857 -0.0359565 -0.0359565 -0.0359565 -0.0359565 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354 0.057354
64 0.0664305 -0.217496 -0.217496 -0.0446516 -0.0385996 -0.0385996 -0.0385996 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305 0.0664305
65 0.06568 -0.212008 -0.212008 -0.0531848 -0.030384 -0.030384 -0.030384 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558 0.0582558
66 0.0649437 -0.206389 -0.206389 -0.0615515 -0.0223232 -0.0223232 -0.0223232 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937 0.0501937
67 0.0642213 -0.200638 -0.200638 -0.0697486 -0.0143098 -0.0143098 -0.0143098 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506 0.0422506
68 0.0635127 -0.194756 -0.194756 -0.0777739 -0.00626723 -0.00626723 -0.00626723 0.0344321 0.0344321 0.0344321 0.0344321 0.0344321 0.0454717 0.0454717 0.0454717 0.0454717 0.0454717 0.0454717 0.0454717
69 0.0628173 -0.188741 -0.188741 -0.0856266 0.00179838 0.00179838 0.00179838 0.0267432 0.0267432 0.0267432 0.0267432 0.0267432 0.0538208 0.0538208 0.0538208 0.0538208 0.0538208 0.0538208 0.0538208
70 0.062135 -0.182595 -0.182595 -0.0933069 0.00988041 0.00988041 0.00988041 0.00988041 0.00988041 0.00988041 0.00988041 0.00988041 0.062135 0.062135 0.062135 0.062135 0.062135 0.062135 0.062135
71 0.0614654 -0.176319 -0.176319 -0.100816 0.0179718 0.0179718 0.0179718 0.0179718 0.0179718 0.0179718 0.0179718 0.0179718 0.0546712 0.0546712 0.0546712 0.0546712 0.0546712 0.0546712 0.0546712
72 0.0608083 -0.169913 -0.169913 -0.108156 0.026065 0.026065 0.026065 0.026065 0.026065 0.026065 0.026065 0.026065 0.047237 0.047237 0.047237 0.047237 0.047237 0.047237 0.047237
73 0.0601633 -0.163428 -0.163428 -0.115331 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524 0.0341524
74 0.0595302 -0.156815 -0.156815 -0.122344 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258 0.0422258
75 0.0589087 -0.150075 -0.150075 -0.1292 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773 0.0502773
76 0.0582986 -0.143211 -0.143211 -0.143211 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986 0.0582986
77 0.0576995 -0.136223 -0.136223 -0.136223 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609 0.0511609
78 0.0571112 -0.129116 -0.129116 -0.129116 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404 0.0440404
79 0.0565335 -0.121892 -0.121892 -0.121892 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466 0.0369466
80 0.0559661 -0.114556 -0.114556 -0.114556 0.0298857 0.0298857 0.0298857 0.0298857 0.0298857 0.0298857 0.0298857 0.0298857 0.0298857 0.0298857 0.0305521 0.0305521 0.0305521 0.0305521 0.0305521
81 0.0554089 -0.107112 -0.107112 -0.107112 0.0228554 0.0228554 0.0228554 0.0228554 0.0228554 0.0228554 0.0228554 0.0228554 0.0228554 0.0228554 0.0383573 0.0383573 0.0383573 0.0383573 0.0383573
82 0.0548614 -0.0995655 -0.0995655 -0.0995655 0.0158415 0.0158415 0.0158415 0.0158415 0.0158415 0.0158415 0.0158415 0.0158415 0.0158415 0.0158415 0.0462834 0.0462834 0.0462834 0.0462834 0.0462834
83 0.0543236 -0.091921 -0.091921 -0.091921 0.00887258 0.00887258 0.0107955 0.0107955 0.0107955 0.0107955 0.0107955 0.0107955 0.0107955 0.0107955 0.0543236 0.0543236 0.0543236 0.0543236 0.0543236
84 0.0537952 -0.0841848 -0.0841848 -0.0841848 0.00195747 0.00195747 0.0188159 0.0188159 0.0188159 0.0188159 0.0188159 0.0188159 0.0188159 0.0188159 0.0470811 0.0470811 0.0470811 0.0470811 0.0470811
85 0.053276 -0.0768862 -0.0768862 -0.0768862 -0.0048952 -0.0048952 0.0269314 0.0269314 0.0269314 0.0269314 0.0269314 0.0269314 0.0269314 0.0269314 0.0397576 0.0397576 0.0397576 0.0397576 0.0397576
86 0.0527657 -0.0694858 -0.0694858 -0.0694858 -0.0123751 -0.0123751 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345 0.0351345
87 0.0522643 -0.0619803 -0.0619803 -0.0619803 -0.0199596 -0.0199596 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172 0.0434172
88 0.0517714 -0.0543664 -0.0543664 -0.0543664 -0.0543664 -0.0543664 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714 0.0517714
89 0.0512869 -0.0466408 -0.0466408 -0.0466408 -0.0466408 -0.0466408 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872 0.0442872
90 0.0508105 -0.0388005 -0.0388005 -0.0388005 -0.0388005 -0.0388005 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633 0.0367633
91 0.0503422 -0.0308425 -0.0308425 -0.0308425 -0.0308425 -0.0308425 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074 0.0292074
92 0.0498817 -0.022764 -0.022764 -0.022764 -0.022764 -0.022764 0.0216255 0.0216255 0.0216255 0.0216255 0.0320785 0.0320785 0.0320785 0.0320785 0.0320785 0.0320785 0.0320785 0.0320785 0.0320785
93 0.0494289 -0.0145625 -0.0145625 -0.0145625 -0.0145625 -0.0145625 0.0140266 0.0140266 0.0140266 0.0140266 0.0404743 0.0404743 0.0404743 0.0404743 0.0404743 0.0404743 0.0404743 0.0404743 0.0404743
94 0.0489835 -0.00623562 -0.00623562 -0.00623562 -0.00623562 -0.00623562 -0.00623562 -0.00623562 -0.00623562 -0.00623562 0.0489835 0.0489835 0.0489835 0.0489835 0.0489835 0.0489835 0.0489835 0.0489835 0.0489835
95 0.0485454 0.00221879 0.00221879 0.00221879 0.00221879 0.00221879 0.00221879 0.00221879 0.00221879 0.00221879 0.0413041 0.0413041 0.0413041 0.0413041 0.0413041 0.0413041 0.0413041 0.0413041 0.0413041
96 0.0481145 0.0107997 0.0107997 0.0107997 0.0107997 0.0107997 0.0107997 0.0107997 0.0107997 0.0107997 0.033496 0.033496 0.033496 0.033496 0.033496 0.033496 0.033496 0.033496 0.0388791
97 0.0476906 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0195124 0.0476906
98 0.0472735 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0283588 0.0396943
99 0.0468631 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406 0.0373406
100 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593 0.0464593


==> BRR_beta_SCM_testB__konvergenz.txt <==
N tau err_est err res
1 9765.95 Inf 730.61 158.634
2 1544.16 Inf 156.942 40.2659
3 765.94 Inf 22.5713 5.15103
4 272.157 Inf 18.0527 4.15441
5 69.5221 Inf 4.78931 1.09283
6 39.0806 Inf 3.69828 0.861056
7 20.6101 Inf 0.401507 0.100781
8 6.52906 Inf 0.348885 0.0859434
9 1.80765 Inf 0.176305 0.0457868
10 0.451386 0.0422489 0.0135529 0.00444801
11 0.301314 0.0228962 0.0030511 0.0010679
12 0.0423383 0.0038587 0.00104376 0.000324047
13 0.00943301 0.00162741 0.000697286 0.000223217

